A Stochastic-Robust Approach for Resilient Microgrid Investment Planning Under Static and Transient Islanding Security Constraints

When planning the investment in Microgrids (MGs), usually static security constraints are included to ensure their resilience and ability to operate in islanded mode. However, unscheduled islanding events may trigger cascading disconnections of Distributed Energy Resources (DERs) inside the MG due to the transient response, leading to a partial or full loss of load. In this paper, a min-max-min, hybrid, stochastic-robust investment planning model is proposed to obtain a resilient MG considering both High-Impact-Low-Frequency (HILF) and Low-Impact-High-Frequency (LIHF) uncertainties. The HILF uncertainty pertains to the unscheduled islanding of the MG after a disastrous event, and the LIHF uncertainty relates to correlated loads and DER generation, characterized by a set of scenarios. The MG resilience under both types of uncertainty is ensured by incorporating static and transient islanding constraints into the proposed investment model. The inclusion of transient response constraints leads to a min-max-min problem with a non-linear dynamic frequency response model that cannot be solved directly by available optimization tools. Thus, in this paper, a three-stage solution approach is proposed to find the optimal investment plan. The performance of the proposed algorithm is tested on the CIGRE 18-node distribution network.

==> figures/data/nadir/lim1.txt <==
0 0.8
96 0.8

==> figures/data/nadir/lim2.txt <==
0 -0.8
96 -0.8

==> figures/data/nadir/nadir1.txt <==
0	0.195459602453255
1	0.195459602453255
2	0.195252108183135
3	0.195252108183135
4	0.195252108183135
5	0.195252108183135
6	0.603967165649450
7	0.543194207317635
8	0.419370023501854
9	0.170136188918152
10	-0.0333805008640951
11	-0.473859085615274
12	-0.783981737548645
13	-0.743631638195643
14	-0.620952771492661
15	-0.339880923348661
16	0.0858703269866266
17	0.561131182830688
18	0.901961563834547
19	1.04646208844628
20	1.14889172932077
21	0.433870518821398
22	0.196082085263616
23	0.195667096723375
24	0.195459602453255
25	0.194214636832534
26	0.194214636832534
27	0.194214636832534
28	0.194214636832534
29	0.194214636832534
30	0.256047929328362
31	0.391786384910239
32	0.373881730580914
33	0.317281459443172
34	0.148441046917896
35	-0.0828465165070852
36	-0.157814963141440
37	-0.227262630213671
38	-0.0974470061244335
39	0.0416357461363787
40	0.227529234213128
41	0.488428371847480
42	0.774130977077045
43	0.795140926254709
44	0.772293673387490
45	0.585133841739044
46	0.288624529737238
47	0.194214636832534
48	0.194214636832534
49	0.195252108183135
50	0.195252108183135
51	0.195252108183135
52	0.195252108183135
53	0.195252108183135
54	0.633146583867939
55	0.766538086361706
56	0.569510078496861
57	0.646641990042355
58	0.448430428978998
59	0.369681258152749
60	0.476005626229363
61	0.219933206841083
62	0.403574280644549
63	0.728659261729887
64	0.797351337227551
65	1.01165439320071
66	1.11279269108951
67	1.18660953575962
68	1.14829229447640
69	0.457939854155344
70	0.196289579533736
71	0.269125112810105
72	0.268555535851777
73	0.192554682671572
74	0.192554682671572
75	0.192554682671572
76	0.192554682671572
77	0.192554682671572
78	0.230164092096528
79	0.296731105700600
80	0.244904667297478
81	-0.142045235887652
82	-0.600486261626320
83	-1.03727339606366
84	-1.25190843066467
85	-1.27425483739787
86	-1.20219653807460
87	-0.936162196937760
88	-0.462094804362499
89	0.0919180496486165
90	0.622940554802876
91	0.627894808493870
92	0.621295083135819
93	0.475576867115563
94	0.257292894949083
95	0.192762176941692
96	0.192554682671572

==> figures/data/nadir/nadir2.txt <==
0	0.195459602453255
1	0.195459602453255
2	0.195252108183135
3	0.195252108183135
4	0.195252108183135
5	0.195252108183135
6	0.380527846702799
7	0.362295959203254
8	0.325148704058520
9	0.170136188918152
10	-0.302287054127838
11	-0.341495422692546
12	-0.434532218272557
13	-0.422427188466657
14	-0.385623528455762
15	-0.301301974012562
16	0.0858703269866266
17	0.367677051857170
18	0.469926166158328
19	0.513276323541848
20	0.544005215804195
21	0.329498852654383
22	0.196082085263616
23	0.195667096723375
24	0.195459602453255
25	0.194214636832534
26	0.194214636832534
27	0.194214636832534
28	0.194214636832534
29	0.194214636832534
30	0.256047929328362
31	0.316873612481036
32	0.311502216182238
33	0.294522134840915
34	0.148441046917896
35	-0.0828465165070853
36	-0.157814963141440
37	-0.227262630213671
38	-0.0974470061244339
39	0.0416357461363784
40	0.227529234213128
41	0.345866208562208
42	0.431576990131077
43	0.437879974884376
44	0.431025799024211
45	0.374877849529677
46	0.285925055929135
47	0.194214636832534
48	0.194214636832534
49	0.195252108183135
50	0.259010173075405
51	0.267985958893449
52	0.267985958893449
53	0.267985958893449
54	0.389281672168346
55	0.429299122916475
56	0.370190720557022
57	0.393330294020670
58	0.333866825701663
59	0.310242074453789
60	0.342139384876773
61	0.219933206841083
62	0.320409981201328
63	0.417935475526930
64	0.438543098176229
65	0.502834014968178
66	0.533175504334816
67	0.555320557735849
68	0.543825385350882
69	0.336719653254567
70	0.196289579533736
71	0.196082085263616
72	0.268555535851777
73	0.192554682671572
74	0.192554682671572
75	0.192554682671572
76	0.192554682671572
77	0.192554682671572
78	0.230164092096528
79	0.288357028718144
80	0.244904667297478
81	-0.142045235887652
82	-0.379483575495860
83	-0.510519715827063
84	-0.574910226207365
85	-0.581614148227323
86	-0.559996658430343
87	-0.480186356089292
88	-0.337966138316714
89	0.0919180496486164
90	0.386219863448827
91	0.387706139556125
92	0.385726221948710
93	0.342010757142633
94	0.257292894949083
95	0.192762176941692
96	0.192554682671572

==> figures/data/nadir/nadir3.txt <==
0	0.195459602453255
1	0.195459602453255
2	0.195252108183135
3	0.195252108183135
4	0.195252108183135
5	0.195252108183135
6	0.313496051018803
7	0.308026484768940
8	0.296882308225520
9	0.170136188918152
10	-0.290023813246315
11	-0.301786323815728
12	-0.329697362489731
13	-0.326065853547961
14	-0.315024755544692
15	-0.289728289211732
16	0.0858703269866265
17	0.309640812565115
18	0.340315546855462
19	0.353320594070518
20	0.362539261749222
21	0.298187352804279
22	0.196082085263616
23	0.195667096723375
24	0.195459602453255
25	0.194214636832534
26	0.194214636832534
27	0.194214636832534
28	0.194214636832534
29	0.194214636832534
30	0.256047929328362
31	0.294399780752274
32	0.292788361862635
33	0.287694337460238
34	0.148441046917896
35	-0.0828465165070853
36	-0.157814963141440
37	-0.227262630213671
38	-0.0974470061244339
39	0.0416357461363784
40	0.227529234213128
41	0.303097559576626
42	0.328810794047287
43	0.330701689473277
44	0.328645436715227
45	0.311801051866867
46	0.285115213786704
47	0.194214636832534
48	0.194214636832534
49	0.195252108183135
50	0.267985958893449
51	0.267985958893449
52	0.267985958893449
53	0.252939485897097
54	0.316122198658468
55	0.328127433882906
56	0.310394913175070
57	0.317336785214165
58	0.299497744718463
59	0.292410319344100
60	0.301979512470996
61	0.219933206841082
62	0.295460691368362
63	0.324718339666043
64	0.330900626460833
65	0.350187901498417
66	0.359290348308409
67	0.365933864328718
68	0.362485312613229
69	0.300353592984334
70	0.269409901289270
71	0.269125112810105
72	0.268555535851777
73	0.192554682671572
74	0.192554682671572
75	0.192554682671572
76	0.192554682671572
77	0.192554682671572
78	0.230164092096528
79	0.285844805623407
80	0.244904667297478
81	-0.142045235887652
82	-0.313182769656722
83	-0.352493611756083
84	-0.371810764870173
85	-0.373821941476161
86	-0.367336694537067
87	-0.343393603834751
88	-0.300727538502978
89	0.0919180496486164
90	0.315203656042619
91	0.315649538874801
92	0.315055563592577
93	0.301940924150754
94	0.257292894949083
95	0.192762176941692
96	0.192554682671572

==> figures/data/nadir/nadir4.txt <==
0	0.195459602453255
1	0.195459602453255
2	0.195252108183135
3	0.195252108183135
4	0.195252108183135
5	0.195252108183135
6	0.293386512313605
7	0.291745642438646
8	0.288402389475620
9	0.170136188918152
10	-0.286344840981858
11	-0.289873594152682
12	-0.298246905754883
13	-0.297157453072352
14	-0.293845123671372
15	-0.286256183771484
16	0.0858703269866265
17	0.292229940777498
18	0.301432361064602
19	0.305333875229119
20	0.308099475532730
21	0.288793902849247
22	0.196082085263616
23	0.195667096723375
24	0.195459602453255
25	0.194214636832534
26	0.194214636832534
27	0.194214636832534
28	0.194214636832534
29	0.194214636832534
30	0.256047929328362
31	0.287657631233646
32	0.287174205566754
33	0.285645998246035
34	0.148441046917896
35	-0.0828465165070853
36	-0.157814963141440
37	-0.227262630213671
38	-0.0974470061244339
39	0.0416357461363784
40	0.227529234213128
41	0.290266964880952
42	0.297980935222150
43	0.298548203849947
44	0.297931328022532
45	0.292878012568024
46	0.284872261143975
47	0.194214636832534
48	0.194214636832534
49	0.195252108183135
50	0.258314525194010
51	0.195252108183135
52	0.267985958893449
53	0.195252108183135
54	0.294174356605504
55	0.297775927172836
56	0.292456170960485
57	0.294538732572213
58	0.289187020423503
59	0.287060792811194
60	0.289931550749262
61	0.219933206841082
62	0.287975904418473
63	0.296753198907777
64	0.298607884946214
65	0.304394067457489
66	0.307124801500486
67	0.309117856306580
68	0.308083290791932
69	0.289443774903264
70	0.269409901289270
71	0.269125112810105
72	0.268555535851777
73	0.192554682671572
74	0.192554682671572
75	0.192554682671572
76	0.192554682671572
77	0.192554682671572
78	0.230164092096527
79	0.285091138694986
80	0.244904667297478
81	-0.142045235887652
82	-0.293292527904980
83	-0.305085780534789
84	-0.310880926469016
85	-0.311484279450812
86	-0.309538705369084
87	-0.302355778158389
88	-0.289555958558857
89	0.0919180496486164
90	0.293898793820747
91	0.294032558670404
92	0.293854366085737
93	0.289919974253190
94	0.257292894949083
95	0.192762176941692
96	0.192554682671572

==> figures/data/nadir/nadir5.txt <==
0	0.195459602453255
1	0.195459602453255
2	0.195252108183135
3	0.195252108183135
4	0.195252108183135
5	0.195252108183135
6	0.287353650702045
7	0.286861389739558
8	0.285858413850650
9	0.170136188918152
10	-0.285241149302521
11	-0.286299775253768
12	-0.288811768734429
13	-0.288484932929669
14	-0.287491234109375
15	-0.285214552139409
16	0.0858703269866265
17	0.287006679241213
18	0.289767405327344
19	0.290937859576700
20	0.291767539667783
21	0.285975867862738
22	0.196082085263616
23	0.195667096723375
24	0.195459602453255
25	0.194214636832534
26	0.194214636832534
27	0.194214636832534
28	0.194214636832534
29	0.194214636832534
30	0.256047929328362
31	0.285634986378058
32	0.285489958677990
33	0.285031496481774
34	0.148441046917896
35	-0.0828465165070853
36	-0.157814963141440
37	-0.227262630213671
38	-0.0974470061244339
39	0.0416357461363784
40	0.227529234213128
41	0.286417786472249
42	0.288731977574609
43	0.288902158162948
44	0.288717095414723
45	0.287201100778371
46	0.284799375351156
47	0.194214636832534
48	0.194214636832534
49	0.267985958893449
50	0.267985958893449
51	0.267985958893449
52	0.267985958893449
53	0.267985958893449
54	0.287590003989615
55	0.288670475159814
56	0.287074548296109
57	0.287699316779628
58	0.286093803135015
59	0.285455934851322
60	0.286317162232743
61	0.219933206841082
62	0.285730468333506
63	0.288363656680297
64	0.288920062491828
65	0.290655917245210
66	0.291475137458110
67	0.292073053899938
68	0.291762684245543
69	0.284853776523224
70	0.196289579533736
71	0.254465110858973
72	0.268555535851777
73	0.192554682671572
74	0.192554682671572
75	0.192554682671572
76	0.192554682671572
77	0.192554682671572
78	0.230164092096528
79	0.284865038616460
80	0.244904667297478
81	-0.142045235887652
82	-0.287325455379458
83	-0.290863431168400
84	-0.292601974948669
85	-0.292782980843207
86	-0.292199308618689
87	-0.290044430455480
88	-0.286204484575621
89	0.0919180496486164
90	0.287507335154188
91	0.287547464609085
92	0.287494006833685
93	0.286313689283921
94	0.257292894949083
95	0.192762176941692
96	0.192554682671572

==> figures/data/qss/lim1.txt <==
0 0.2
96 0.2

==> figures/data/qss/lim2.txt <==
0 -0.2
96 -0.2

==> figures/data/qss/qss1.txt <==
0	0.0942972813084112
1	0.0942972813084112
2	0.0941971780373832
3	0.0941971780373832
4	0.0941971780373832
5	0.0941971780373832
6	0.291377149065421
7	0.262057920560748
8	0.202320339252336
9	0.0820802859813083
10	-0.0161040462616823
11	-0.228607972880208
12	-0.378223149532710
13	-0.358756699065421
14	-0.299571663084112
15	-0.163971719158878
16	0.0414271710280373
17	0.270711412149533
18	0.435141186448598
19	0.504853835238950
20	0.554269860538455
21	0.209315939719626
22	0.0945975911214953
23	0.0943973845794392
24	0.0942972813084112
25	0.0936966616822430
26	0.0936966616822430
27	0.0936966616822430
28	0.0936966616822430
29	0.0936966616822430
30	0.123527436448598
31	0.189012923831776
32	0.180375025233645
33	0.153068862616822
34	0.0716137093457944
35	-0.0399683677570093
36	-0.0761360495327103
37	-0.109640293457944
38	-0.0470122093457944
39	0.0200866962616822
40	0.109768913551402
41	0.235636760747664
42	0.373470761214953
43	0.383606774299066
44	0.372584374766355
45	0.282291224299065
46	0.139243650000000
47	0.0936966616822430
48	0.0936966616822430
49	0.0941971780373832
50	0.0941971780373832
51	0.0941971780373832
52	0.0941971780373832
53	0.0941971780373832
54	0.305454430373832
55	0.369807656702605
56	0.274753715887850
57	0.311965136915888
58	0.216340204205607
59	0.178348554672897
60	0.229643547196262
61	0.106104295794393
62	0.194699861214953
63	0.351533444859813
64	0.384673162149533
65	0.488061255140187
66	0.536854286576718
67	0.572466390969600
68	0.553980669956685
69	0.220927919158878
70	0.0946976943925234
71	0.129836376168224
72	0.129561590186916
73	0.0928958355140187
74	0.0928958355140187
75	0.0928958355140187
76	0.0928958355140187
77	0.0928958355140187
78	0.111040071028037
79	0.143154576168224
80	0.118151495327103
81	-0.0685281224299065
82	-0.289697826168224
83	-0.500420854205607
84	-0.603969106542056
85	-0.614749878504673
86	-0.579986164485981
87	-0.451640896261682
88	-0.222932428037383
89	0.0443448266355141
90	0.300530646728972
91	0.302920770560748
92	0.299736807476636
93	0.229436697196262
94	0.124128056074766
95	0.0929959387850467
96	0.0928958355140187

==> figures/data/qss/qss2.txt <==
0	0.0942972813084112
1	0.0942972813084112
2	0.0941971780373832
3	0.0941971780373832
4	0.0941971780373832
5	0.0941971780373832
6	0.183581369018692
7	0.174785600467290
8	0.156864326074766
9	0.0820802859813082
10	-0.145834980841122
11	-0.164750616163128
12	-0.209635169158879
13	-0.203795234018692
14	-0.186039723224299
15	-0.145359740046729
16	0.0414271710280373
17	0.177381647943925
18	0.226710580233645
19	0.247624374870751
20	0.262449182460602
21	0.158963006214953
22	0.0945975911214953
23	0.0943973845794392
24	0.0942972813084112
25	0.0936966616822430
26	0.0936966616822430
27	0.0936966616822430
28	0.0936966616822430
29	0.0936966616822430
30	0.123527436448598
31	0.152872101448598
32	0.150280731869159
33	0.142088883084112
34	0.0716137093457943
35	-0.0399683677570094
36	-0.0761360495327104
37	-0.109640293457944
38	-0.0470122093457946
39	0.0200866962616821
40	0.109768913551402
41	0.166859252523365
42	0.208209452663551
43	0.211250256588785
44	0.207943536728972
45	0.180855591588785
46	0.137941319299065
47	0.0936966616822430
48	0.0936966616822430
49	0.0941971780373832
50	0.124956537543725
51	0.129286804205607
52	0.129286804205607
53	0.129286804205607
54	0.187804553411215
55	0.207110521309847
56	0.178594339065421
57	0.189757765373832
58	0.161070285560748
59	0.149672790700935
60	0.165061288457944
61	0.106104295794392
62	0.154578182663551
63	0.201628257757009
64	0.211570172943925
65	0.242586600841122
66	0.257224510272081
67	0.267908141589945
68	0.262362425286071
69	0.162446600046729
70	0.0946976943925234
71	0.0945975911214953
72	0.129561590186916
73	0.0928958355140187
74	0.0928958355140187
75	0.0928958355140187
76	0.0928958355140187
77	0.0928958355140187
78	0.111040071028037
79	0.139114597149533
80	0.118151495327103
81	-0.0685281224299066
82	-0.183077572149533
83	-0.246294480560748
84	-0.277358956261682
85	-0.280593187850467
86	-0.270164073644860
87	-0.231660493177570
88	-0.163047952710280
89	0.0443448266355140
90	0.186327418317757
91	0.187044455467290
92	0.186089266542056
93	0.164999233457944
94	0.124128056074766
95	0.0929959387850467
96	0.0928958355140187

==> figures/data/qss/qss3.txt <==
0	0.0942972813084112
1	0.0942972813084112
2	0.0941971780373832
3	0.0941971780373832
4	0.0941971780373832
5	0.0941971780373832
6	0.151242635004673
7	0.148603904439252
8	0.143227522121495
9	0.0820802859813082
10	-0.139918718551402
11	-0.145593409148004
12	-0.159058775046729
13	-0.157306794504673
14	-0.151980141266355
15	-0.139776146313084
16	0.0414271710280373
17	0.149382718682243
18	0.164181398369159
19	0.170455536760291
20	0.174902979037246
21	0.143857126163551
22	0.0945975911214953
23	0.0943973845794392
24	0.0942972813084112
25	0.0936966616822430
26	0.0936966616822430
27	0.0936966616822430
28	0.0936966616822430
29	0.0936966616822430
30	0.123527436448598
31	0.142029854733645
32	0.141252443859813
33	0.138794889224299
34	0.0716137093457943
35	-0.0399683677570094
36	-0.0761360495327104
37	-0.109640293457944
38	-0.0470122093457946
39	0.0200866962616821
40	0.109768913551402
41	0.146226000056075
42	0.158631060098131
43	0.159543301275701
44	0.158551285317757
45	0.150424901775701
46	0.137550620088785
47	0.0936966616822430
48	0.0936966616822430
49	0.0941971780373832
50	0.129286804205607
51	0.129286804205607
52	0.129286804205607
53	0.122027802964286
54	0.152509590322430
55	0.158301380692019
56	0.149746526018692
57	0.153095553911215
58	0.144489309967290
59	0.141070061509346
60	0.145686610836449
61	0.106104295794392
62	0.142541679098131
63	0.156656701626168
64	0.159639276182243
65	0.168944204551402
66	0.173335577380690
67	0.176540666776049
68	0.174876951884887
69	0.144902204313084
70	0.129973769158879
71	0.129836376168224
72	0.129561590186916
73	0.0928958355140187
74	0.0928958355140187
75	0.0928958355140187
76	0.0928958355140187
77	0.0928958355140187
78	0.111040071028037
79	0.137902603443925
80	0.118151495327103
81	-0.0685281224299066
82	-0.151091495943925
83	-0.170056568467290
84	-0.179375911177570
85	-0.180346180654206
86	-0.177217446392523
87	-0.165666372252336
88	-0.145082610112150
89	0.0443448266355140
90	0.152066449794396
91	0.152281560939252
92	0.151995004261682
93	0.145667994336449
94	0.124128056074766
95	0.0929959387850467
96	0.0928958355140187

==> figures/data/qss/qss4.txt <==
0	0.0942972813084112
1	0.0942972813084112
2	0.0941971780373832
3	0.0941971780373832
4	0.0941971780373832
5	0.0941971780373832
6	0.141541014800467
7	0.140749395630841
8	0.139136480935514
9	0.0820802859813082
10	-0.138143839864486
11	-0.139846247043467
12	-0.143885856813084
13	-0.143360262650467
14	-0.141762266678972
15	-0.138101068192991
16	0.0414271710280373
17	0.140983039903738
18	0.145422643809813
19	0.147304885327153
20	0.148639118010239
21	0.139325362148131
22	0.0945975911214953
23	0.0943973845794392
24	0.0942972813084112
25	0.0936966616822430
26	0.0936966616822430
27	0.0936966616822430
28	0.0936966616822430
29	0.0936966616822430
30	0.123527436448598
31	0.138777180719159
32	0.138543957457009
33	0.137806691066355
34	0.0716137093457943
35	-0.0399683677570094
36	-0.0761360495327104
37	-0.109640293457944
38	-0.0470122093457946
39	0.0200866962616821
40	0.109768913551402
41	0.140036024315888
42	0.143757542328505
43	0.144031214681776
44	0.143733609894393
45	0.141295694831776
46	0.137433410325701
47	0.0936966616822430
48	0.0936966616822430
49	0.0941971780373832
50	0.124620930067090
51	0.0941971780373832
52	0.129286804205607
53	0.0941971780373832
54	0.141921101395794
55	0.143658638506671
56	0.141092182104673
57	0.142096890472430
58	0.139515017289252
59	0.138489242751869
60	0.139874207550000
61	0.106104295794392
62	0.138930728028505
63	0.143165234786916
64	0.144060007153738
65	0.146851485664486
66	0.148168897513272
67	0.149130424331880
68	0.148631309864531
69	0.139638885592991
70	0.129973769158879
71	0.129836376168224
72	0.129561590186916
73	0.0928958355140187
74	0.0928958355140187
75	0.0928958355140187
76	0.0928958355140187
77	0.0928958355140187
78	0.111040071028037
79	0.137539005332243
80	0.118151495327103
81	-0.0685281224299066
82	-0.141495673082243
83	-0.147185194839252
84	-0.149980997652337
85	-0.150272078495327
86	-0.149333458216822
87	-0.145868135974766
88	-0.139693007332710
89	0.0443448266355140
90	0.141788159237383
91	0.141852692580841
92	0.141766725577570
93	0.139868622600000
94	0.124128056074766
95	0.0929959387850467
96	0.0928958355140187

==> figures/data/qss/qss5.txt <==
0	0.0942972813084112
1	0.0942972813084112
2	0.0941971780373832
3	0.0941971780373832
4	0.0941971780373832
5	0.0941971780373832
6	0.138630528739206
7	0.138393042988318
8	0.137909168579720
9	0.0820802859813082
10	-0.137611376258411
11	-0.138122098412105
12	-0.139333981342991
13	-0.139176303094206
14	-0.138696904302757
15	-0.137598544756963
16	0.0414271710280373
17	0.138463136270187
18	0.139795017442009
19	0.140359689897211
20	0.140759959702137
21	0.137965832943505
22	0.0945975911214953
23	0.0943973845794392
24	0.0942972813084112
25	0.0936966616822430
26	0.0936966616822430
27	0.0936966616822430
28	0.0936966616822430
29	0.0936966616822430
30	0.123527436448598
31	0.137801378514813
32	0.137731411536168
33	0.137510231618972
34	0.0716137093457943
35	-0.0399683677570094
36	-0.0761360495327104
37	-0.109640293457944
38	-0.0470122093457946
39	0.0200866962616821
40	0.109768913551402
41	0.138179031593832
42	0.139295486997617
43	0.139377588703598
44	0.139288307267383
45	0.138556932748598
46	0.137398247396776
47	0.0936966616822430
48	0.0936966616822430
49	0.129286804205607
50	0.129286804205607
51	0.129286804205607
52	0.129286804205607
53	0.129286804205607
54	0.138744554717804
55	0.139265815851067
56	0.138495878930467
57	0.138797291440794
58	0.138022729485841
59	0.137714997124626
60	0.138130486564065
61	0.106104295794392
62	0.137847442707617
63	0.139117794735140
64	0.139386226445187
65	0.140223669998411
66	0.140618893553047
67	0.140907351598630
68	0.140757617258425
69	0.137424492628842
70	0.0946976943925234
71	0.122763823525033
72	0.129561590186916
73	0.0928958355140187
74	0.0928958355140187
75	0.0928958355140187
76	0.0928958355140187
77	0.0928958355140187
78	0.111040071028037
79	0.137429925898738
80	0.118151495327103
81	-0.0685281224299066
82	-0.138616926223738
83	-0.140323782750841
84	-0.141162523594766
85	-0.141249847847664
86	-0.140968261764112
87	-0.139928665091495
88	-0.138076126498879
89	0.0443448266355140
90	0.138704672070280
91	0.138724032073318
92	0.138698241972337
93	0.138128811079065
94	0.124128056074766
95	0.0929959387850467
96	0.0928958355140187

==> figures/data/rocof/lim1.txt <==
0 1.75
96 1.75

==> figures/data/rocof/lim2.txt <==
0 -1.75
96 -1.75

==> figures/data/rocof/rocof1.txt <==
0	1.20116775000000
1	1.20116775000000
2	1.19989262500000
3	1.19989262500000
4	1.19989262500000
5	1.19989262500000
6	3.71158987500000
7	3.33811875000000
8	2.57717575000000
9	1.04554650000000
10	-0.205134875000000
11	-2.91203013073599
12	-4.81784250000000
13	-4.56987700000000
14	-3.81597237500000
15	-2.08868737500000
16	0.527703249999999
17	3.44834775000000
18	5.54286987500000
19	6.43087623459139
20	7.06034227114461
21	2.66628637500000
22	1.20499312500000
23	1.20244287500000
24	1.20116775000000
25	1.19351700000000
26	1.19351700000000
27	1.19351700000000
28	1.19351700000000
29	1.19351700000000
30	1.57350425000000
31	2.40766462500000
32	2.29763425000000
33	1.94980575000000
34	0.912222250000000
35	-0.509120875000000
36	-0.969828250000000
37	-1.39660850000000
38	-0.598846000000000
39	0.255866250000000
40	1.39824687500000
41	3.00156350000000
42	4.75730612500000
43	4.88641962500000
44	4.74601525000000
45	3.59585250000000
46	1.77369887500000
47	1.19351700000000
48	1.19351700000000
49	1.19989262500000
50	1.19989262500000
51	1.19989262500000
52	1.19989262500000
53	1.19989262500000
54	3.89090762500000
55	4.71064515085461
56	3.49983900000000
57	3.97384162500000
58	2.75576212500000
59	2.27182087500000
60	2.92522137500000
61	1.35156662500000
62	2.48010537500000
63	4.47786650000000
64	4.90000337500000
65	6.21697075000000
66	6.83850103139391
67	7.29213140877943
68	7.05665853397206
69	2.81420087500000
70	1.20626825000000
71	1.65386812500000
72	1.65036787500000
73	1.18331600000000
74	1.18331600000000
75	1.18331600000000
76	1.18331600000000
77	1.18331600000000
78	1.41443900000000
79	1.82351662500000
80	1.50502500000000
81	-0.872917749999999
82	-3.69019850000000
83	-6.37440850000000
84	-7.69341600000000
85	-7.83074250000000
86	-7.38791900000000
87	-5.75304475000000
88	-2.83973450000000
89	0.564868625000001
90	3.82818800000000
91	3.85863362500000
92	3.81807600000000
93	2.92258650000000
94	1.58115500000000
95	1.18459112500000
96	1.18331600000000

==> figures/data/rocof/rocof2.txt <==
0	1.20116775000000
1	1.20116775000000
2	1.19989262500000
3	1.19989262500000
4	1.19989262500000
5	1.19989262500000
6	2.33847696250000
7	2.22643562500000
8	1.99815272500000
9	1.04554650000000
10	-1.85765987500000
11	-2.09860903922080
12	-2.67035275000000
13	-2.59596310000000
14	-2.36979171250000
15	-1.85160621250000
16	0.527703249999999
17	2.25950432500000
18	2.88786096250000
19	3.15426287037742
20	3.34310268134338
21	2.02488591250000
22	1.20499312500000
23	1.20244287500000
24	1.20116775000000
25	1.19351700000000
26	1.19351700000000
27	1.19351700000000
28	1.19351700000000
29	1.19351700000000
30	1.57350425000000
31	1.94729938750000
32	1.91429027500000
33	1.80994172500000
34	0.912222249999998
35	-0.509120875000001
36	-0.969828250000002
37	-1.39660850000000
38	-0.598846000000002
39	0.255866249999998
40	1.39824687500000
41	2.12546905000000
42	2.65219183750000
43	2.69092588750000
44	2.64880457500000
45	2.30375575000000
46	1.75710966250000
47	1.19351700000000
48	1.19351700000000
49	1.19989262500000
50	1.59170827585459
51	1.64686762500000
52	1.64686762500000
53	1.64686762500000
54	2.39227228750000
55	2.63819354525638
56	2.27495170000000
57	2.41715248750000
58	2.05172863750000
59	1.90654626250000
60	2.10256641250000
61	1.35156662500000
62	1.96903161250000
63	2.56835995000000
64	2.69500101250000
65	3.09009122500000
66	3.27655030941817
67	3.41263942263383
68	3.34199756019162
69	2.06926026250000
70	1.20626825000000
71	1.20499312500000
72	1.65036787500000
73	1.18331600000000
74	1.18331600000000
75	1.18331600000000
76	1.18331600000000
77	1.18331600000000
78	1.41443900000000
79	1.77205498750000
80	1.50502500000000
81	-0.872917750000000
82	-2.33205955000000
83	-3.13732255000000
84	-3.53302480000000
85	-3.57422275000000
86	-3.44137570000000
87	-2.95091342500000
88	-2.07692035000000
89	0.564868625000000
90	2.37345640000000
91	2.38259008750000
92	2.37042280000000
93	2.10177595000000
94	1.58115500000000
95	1.18459112500000
96	1.18331600000000

==> figures/data/rocof/rocof3.txt <==
0	1.20116775000000
1	1.20116775000000
2	1.19989262500000
3	1.19989262500000
4	1.19989262500000
5	1.19989262500000
6	1.92654308875000
7	1.89293068750000
8	1.82444581750000
9	1.04554650000000
10	-1.78229796250000
11	-1.85458271176624
12	-2.02610582500000
13	-2.00378893000000
14	-1.93593751375000
15	-1.78048186375000
16	0.527703249999999
17	1.90285129750000
18	2.09135828875000
19	2.17127886111323
20	2.22793080440301
21	1.83246577375000
22	1.20499312500000
23	1.20244287500000
24	1.20116775000000
25	1.19351700000000
26	1.19351700000000
27	1.19351700000000
28	1.19351700000000
29	1.19351700000000
30	1.57350425000000
31	1.80918981625000
32	1.79928708250000
33	1.76798251750000
34	0.912222249999998
35	-0.509120875000001
36	-0.969828250000002
37	-1.39660850000000
38	-0.598846000000002
39	0.255866249999998
40	1.39824687500000
41	1.86264071500000
42	2.02065755125000
43	2.03227776625000
44	2.01964137250000
45	1.91612672500000
46	1.75213289875000
47	1.19351700000000
48	1.19351700000000
49	1.19989262500000
50	1.64686762500000
51	1.64686762500000
52	1.64686762500000
53	1.55440177585459
54	1.94268168625000
55	2.01645806357691
56	1.90748551000000
57	1.95014574625000
58	1.84051859125000
59	1.79696387875000
60	1.85576992375000
61	1.35156662500000
62	1.81570948375000
63	1.99550798500000
64	2.03350030375000
65	2.15202736750000
66	2.20796509282545
67	2.24879182679015
68	2.22759926805749
69	1.84577807875000
70	1.65561825000000
71	1.65386812500000
72	1.65036787500000
73	1.18331600000000
74	1.18331600000000
75	1.18331600000000
76	1.18331600000000
77	1.18331600000000
78	1.41443900000000
79	1.75661649625000
80	1.50502500000000
81	-0.872917750000000
82	-1.92461786500000
83	-2.16619676500000
84	-2.28490744000000
85	-2.29726682500000
86	-2.25741271000000
87	-2.11027402750000
88	-1.84807610500000
89	0.564868625000000
90	1.93703692000005
91	1.93977702625000
92	1.93612684000000
93	1.85553278500000
94	1.58115500000000
95	1.18459112500000
96	1.18331600000000

==> figures/data/rocof/rocof4.txt <==
0	1.20116775000000
1	1.20116775000000
2	1.19989262500000
3	1.19989262500000
4	1.19989262500000
5	1.19989262500000
6	1.80296292662500
7	1.79287920625000
8	1.77233374525000
9	1.04554650000000
10	-1.75968938875000
11	-1.78137481352987
12	-1.83283174750000
13	-1.82613667900000
14	-1.80578125412500
15	-1.75914455912500
16	0.527703249999999
17	1.79585538925000
18	1.85240748662500
19	1.87638365833397
20	1.89337924132090
21	1.77473973212500
22	1.20499312500000
23	1.20244287500000
24	1.20116775000000
25	1.19351700000000
26	1.19351700000000
27	1.19351700000000
28	1.19351700000000
29	1.19351700000000
30	1.57350425000000
31	1.76775694487500
32	1.76478612475000
33	1.75539475525000
34	0.912222249999998
35	-0.509120875000001
36	-0.969828250000002
37	-1.39660850000000
38	-0.598846000000002
39	0.255866249999998
40	1.39824687500000
41	1.78379221450000
42	1.83119726537500
43	1.83468332987500
44	1.83089241175000
45	1.79983801750000
46	1.75063986962500
47	1.19351700000000
48	1.19351700000000
49	1.19989262500000
50	1.58743327585460
51	1.19989262500000
52	1.64686762500000
53	1.19989262500000
54	1.80780450587500
55	1.82993741907307
56	1.79724565300000
57	1.81004372387500
58	1.77715557737500
59	1.76408916362500
60	1.78173097712500
61	1.35156662500000
62	1.76971284512500
63	1.82365239550000
64	1.83505009112500
65	1.87060821025000
66	1.88738952784764
67	1.89963754803705
68	1.89327978041725
69	1.77873342362500
70	1.65561825000000
71	1.65386812500000
72	1.65036787500000
73	1.18331600000000
74	1.18331600000000
75	1.18331600000000
76	1.18331600000000
77	1.18331600000000
78	1.41443899999999
79	1.75198494887500
80	1.50502500000000
81	-0.872917750000000
82	-1.80238535950000
83	-1.87485902950000
84	-1.91047223200000
85	-1.91418004750000
86	-1.90222381300000
87	-1.85808220825000
88	-1.77942283150000
89	0.564868625000000
90	1.80611107600000
91	1.80693310787500
92	1.80583805200000
93	1.78165983550000
94	1.58115500000000
95	1.18459112500000
96	1.18331600000000

==> figures/data/rocof/rocof5.txt <==
0	1.20116775000000
1	1.20116775000000
2	1.19989262500000
3	1.19989262500000
4	1.19989262500000
5	1.19989262500000
6	1.76588887798750
7	1.76286376187500
8	1.75670012357500
9	1.04554650000000
10	-1.75290681662500
11	-1.75941244405896
12	-1.77484952425000
13	-1.77284100370000
14	-1.76673437623750
15	-1.75274336773750
16	0.527703249999999
17	1.76375661677500
18	1.78072224598750
19	1.78791509750019
20	1.79301377239627
21	1.75742191963750
22	1.20499312500000
23	1.20244287500000
24	1.20116775000000
25	1.19351700000000
26	1.19351700000000
27	1.19351700000000
28	1.19351700000000
29	1.19351700000000
30	1.57350425000000
31	1.75532708346250
32	1.75443583742500
33	1.75161842657500
34	0.912222249999998
35	-0.509120875000001
36	-0.969828250000002
37	-1.39660850000000
38	-0.598846000000002
39	0.255866249999998
40	1.39824687500000
41	1.76013766435000
42	1.77435917961250
43	1.77540499896250
44	1.77426772352500
45	1.76495140525000
46	1.75019196088750
47	1.19351700000000
48	1.19351700000000
49	1.64686762500000
50	1.64686762500000
51	1.64686762500000
52	1.64686762500000
53	1.64686762500000
54	1.76734135176250
55	1.77398122572192
56	1.76417369590000
57	1.76801311716250
58	1.75814667321250
59	1.75422674908750
60	1.75951929313750
61	1.35156662500000
62	1.75591385353750
63	1.77209571865000
64	1.77551502733750
65	1.78618246307500
66	1.79121685835429
67	1.79489126441112
68	1.79298393412517
69	1.75052627515311
70	1.20626825000000
71	1.56377727585459
72	1.65036787500000
73	1.18331600000000
74	1.18331600000000
75	1.18331600000000
76	1.18331600000000
77	1.18331600000000
78	1.41443900000000
79	1.75059548466250
80	1.50502500000000
81	-0.872917750000000
82	-1.76571560785000
83	-1.78745770885000
84	-1.79814166960000
85	-1.79925401425000
86	-1.79566714390000
87	-1.78242466247500
88	-1.75882684945000
89	0.564868625000000
90	1.76683332280000
91	1.76707993236250
92	1.76675141560000
93	1.75949795065000
94	1.58115500000000
95	1.18459112500000
96	1.18331600000000
